Cell Tracking according to Biological Needs -- Strong Mitosis-aware Multi-Hypothesis Tracker with Aleatoric Uncertainty

Cell tracking and segmentation assist biologists in extracting insights from large-scale microscopy time-lapse data. Driven by local accuracy metrics, current tracking approaches often suffer from a lack of long-term consistency and the ability to reconstruct lineage trees correctly. To address this issue, we introduce an uncertainty estimation technique for motion estimation frameworks and extend the multi-hypothesis tracking framework. Our uncertainty estimation lifts motion representations into probabilistic spatial densities using problem-specific test-time augmentations. Moreover, we introduce a novel mitosis-aware assignment problem formulation that allows multi-hypothesis trackers to model cell splits and to resolve false associations and mitosis detections based on long-term conflicts. In our framework, explicit biological knowledge is modeled in assignment costs. We evaluate our approach on nine competitive datasets and demonstrate that we outperform the current state-of-the-art on biologically inspired metrics substantially, achieving improvements by a factor of approximately 6 and uncover new insights into the behavior of motion estimation uncertainty.

==> figures/data/runtime_global_hypotheses.csv <==
n,BF-C2DL-HSC,BF-C2DL-MuSC,Fluo-N2DH-SIM+,Fluo-N2DL-HeLa
1,56,23,2,46
25,332,85,11,318
50,584,132,20,597
75,654,158,25,829
100,840,162,28,1061
150,1079,187,35,1546


==> figures/data/runtime_hungarian.csv <==
sizes,runtimesC,runtimesCM,runtimesCMinf
2,0.0050612825993676565,0.0037301616757000823,0.011222475158084928
3,0.005274996942500539,0.00439231261734874,0.0108661085497353
4,0.005624407549846551,0.005118419256299421,0.010695929873101083
5,0.0061095144214056915,0.005908481592552126,0.010711939128182274
6,0.0067303175571779604,0.006762499626106852,0.010914136314978874
7,0.007486816957163359,0.007680473356963603,0.011302521433490883
8,0.008379012621361887,0.008662402785122376,0.011877094483718303
9,0.009406904549773543,0.009708287910583176,0.012637855465661131
10,0.010570492742398328,0.010818128733345995,0.013584804379319368
11,0.011869777199236244,0.01199192525341084,0.014717941224693016
12,0.013304757920287286,0.013229677470777705,0.016037266001782072
13,0.014875434905551458,0.014531385385446597,0.017542778710586536
14,0.01658180815502876,0.01589704899741751,0.019234479351106414
15,0.01842387766871919,0.01732666830669045,0.021112367923341695
16,0.02040164344662275,0.01882024331326541,0.02317644442729239
17,0.02251510548873944,0.020377774017142393,0.025426708862958492
18,0.024764263795069255,0.021999260418321398,0.02786316123034
19,0.027149118365612204,0.02368470251680243,0.030485801529436925
20,0.029669669200368277,0.025434100312585486,0.03329462976024925
21,0.03232591629933748,0.02724745380567056,0.036289645922776996
22,0.03511785966251982,0.02912476299605766,0.039470850017020144
23,0.03804549928991527,0.031066027883746784,0.0428382420429787
24,0.04110883518152386,0.033071248468737935,0.04639182200065267
25,0.04430786733734558,0.0351404247510311,0.050131589890042044
26,0.04764259575738043,0.037273556730626295,0.054057545711146834
27,0.05111302044162841,0.03947064440752351,0.05816968946396702
28,0.054719141390089515,0.04173168778172275,0.06246802114850263
29,0.05846095860276376,0.04405668685322402,0.06695254076475364
30,0.06233847207965111,0.0464456416220273,0.07162324831272007
31,0.06635168182075162,0.04889855208813261,0.0764801437924019
32,0.07050058782606523,0.051415418251539946,0.08152322720379915
33,0.07478519009559198,0.0539962401122493,0.08675249854691179
34,0.07920548862933187,0.05664101767026068,0.09216795782173985
35,0.08376148342728489,0.05934975092557409,0.09776960502828333
36,0.08845317448945102,0.06212243987818951,0.1035574401665422
37,0.09328056181583029,0.06495908452810698,0.1095314632365165
38,0.09824364540642269,0.06785968487532644,0.11569167423820619
39,0.10334242526122822,0.07082424091984794,0.12203807317161129
40,0.10857690138024685,0.07385275266167146,0.1285706600367318
41,0.11394707376347864,0.076945220100797,0.13528943483356773
42,0.12221748425186585,0.08156252361045278,0.1443388871247533
43,0.12842423168971714,0.08537527407949558,0.15220379258324235
44,0.13440402490618003,0.08894525606823823,0.1603729264540202
45,0.1401464727075398,0.09221686194886652,0.1678328951278001
46,0.14675361147395571,0.09598750265594874,0.17617330333605463
47,0.1529507829795837,0.09961686755393157,0.1841965864915416
48,0.15909790884144992,0.10332067297724269,0.19269353985692567
49,0.16569748680814736,0.1064443905077302,0.20137898649154018
50,0.17267388017704918,0.10999607402086312,0.2100163399741848
51,0.17898854980064152,0.11389587053235439,0.218586673117946
52,0.1859385642706222,0.11804170449694126,0.22678120662521542
53,0.19242241044205693,0.12191611760669702,0.23581291905485813
54,0.1993300601137262,0.12580909175655594,0.2449398760611894
55,0.20660176595917576,0.12994846745425734,0.254264877913909
56,0.21407507536935338,0.13419242229126443,0.26348118039397417
57,0.22200115889421207,0.13831855007034485,0.27321253986864463
58,0.229727545895853,0.14258032637193915,0.28309375803234005
59,0.2378573449519029,0.1467582050597906,0.2908893945063075
60,0.24177515647562117,0.14877273330403176,0.295870803791608
61,0.24970471895353233,0.1528340443141216,0.3059664556757849
62,0.2577595340054636,0.15693836135305414,0.3162392186447951
63,0.2659396016314148,0.16108568442082946,0.32668909269863855
64,0.2742449218313859,0.1652760135174475,0.3373160778373152
65,0.282675494605377,0.1695093486429083,0.3481201740608251
66,0.29123131995338813,0.17378568979721182,0.3591013813691683
67,0.2999123978754192,0.17810503698035812,0.37025969976234485
68,0.3087187283714703,0.18246739019234717,0.38159512924035455
69,0.3176503114415413,0.18687274943317891,0.3931076698031975
70,0.3267071470856323,0.19132111470285343,0.4047973214508737
71,0.3358892353037433,0.19581248600137072,0.4166640841833833
72,0.34519657609587434,0.20034686332873072,0.42870795800072603
73,0.3546291694620252,0.20492424668493348,0.4409289429029021
74,0.3641870154021962,0.20954463606997897,0.4533270388899113
75,0.37387011391638714,0.21420803148386725,0.46590224596175395
76,0.383678465004598,0.21891443292659823,0.4786545641184297
77,0.3936120686668289,0.22366384039817197,0.49158399335993874
78,0.40367092490307976,0.22845625389858845,0.504690533686281
79,0.4138550337133506,0.23329167342784768,0.5179741850974567
80,0.42416439509764137,0.23817009898594968,0.5314349475934655
81,0.4345990090559522,0.24309153057289437,0.5450728211743077
82,0.445158875588283,0.24805596818868184,0.5588878058399829
83,0.4558439946946337,0.25306341183331205,0.5728799015904917
84,0.46665436637500446,0.25811386150678506,0.5870491084258336
85,0.4775899906293951,0.26320731720910073,0.6013954263460086
86,0.48865086745780584,0.2683437789402592,0.6159188553510171
87,0.4998369968602365,0.2735232467002604,0.6306193954408585
88,0.5111483788366871,0.27874572048910434,0.6454970466155336
89,0.5225850133871577,0.284011200306791,0.6605518088750417
90,0.5341469005116484,0.28931968615332043,0.6757836822193832
91,0.5458340402101589,0.29467117802869264,0.6911926666485579
92,0.5576464324826895,0.30006567593290756,0.7067787621625661
93,0.5695840773292401,0.3055031798659652,0.7225419687614072
94,0.5816469747498105,0.3109836898278656,0.7384822864450815
95,0.593835124744401,0.31650720581860875,0.7545997152135893
96,0.6061485273130116,0.3220737278381947,0.7708942550669304
97,0.6185871824556419,0.32768325588662334,0.7873659060051046
98,0.6311510901722924,0.3333357899638947,0.8040146680281122
99,0.6438402504629629,0.33903133007000885,0.820840541135953

==> figures/data/runtime_sampling_hypotheses.csv <==
n,BF-C2DL-HSC,BF-C2DL-MuSC,Fluo-N2DH-SIM+,Fluo-N2DL-HeLa
1,47,22,2,37
3,1079,187,35,1546
5,1407,262,54,2101
7,1763,298,67,2481

